An embedded deep learning system for augmented reality in firefighting applications

Firefighting is a dynamic activity, in which numerous operations occur simultaneously. Maintaining situational awareness (i.e., knowledge of current conditions and activities at the scene) is critical to the accurate decision-making necessary for the safe and successful navigation of a fire environment by firefighters. Conversely, the disorientation caused by hazards such as smoke and extreme heat can lead to injury or even fatality. This research implements recent advancements in technology such as deep learning, point cloud and thermal imaging, and augmented reality platforms to improve a firefighter's situational awareness and scene navigation through improved interpretation of that scene. We have designed and built a prototype embedded system that can leverage data streamed from cameras built into a firefighter's personal protective equipment (PPE) to capture thermal, RGB color, and depth imagery and then deploy already developed deep learning models to analyze the input data in real time. The embedded system analyzes and returns the processed images via wireless streaming, where they can be viewed remotely and relayed back to the firefighter using an augmented reality platform that visualizes the results of the analyzed inputs and draws the firefighter's attention to objects of interest, such as doors and windows otherwise invisible through smoke and flames.

==> table.csv <==
Hardware feature \ Jetson module,Jetson TX2,Jetson AGX Xavier
CPU (ARM),6-core Denver and A57 @ 2 GHz,8-core Carmel ARM CPU @ 2.26 GHz
Memory,8 GB 128-bit LPDDR4,16 GB 256-bit LPDDR4x @ 2133 MHz
Memory bandwidth,58.4 GB/s,137 GB/s
Storage,32 GB eMMC,32 GB eMMC
GPU,256 Core Pascal @ 1.3 GHz,512 Core Volta @ 1.37 GHz
Tensor cores,--,64
Deep Learning Accelerator,--,(2x) NVDLA
Vision Accelerator,--,(2x) 7-way VLIW Processor
Video encoding (NVENC),(2x) 4K @30,(4x) 4Kp60 / (8x) 4Kp30
,HEVC,HEVC
Video decoding (NVDEC),(2x) 4K @30,(2x) 8Kp30 / (6x) 4Kp60
,12-bit support,12-bit support
PCI-Express lanes,5 lanes PCIe Gen 2,16 lanes PCIe Gen 4
,1x4 + 1x1,1x8 + 1x4 + 1x2 + 2x1
Power,7.5W / 15W,10W / 15W / 30W

